Measurement of the ratio of branching fractions $\mathcal{B}(B_c^+\,\to\,J/\psi\tau^+\nu_\tau)$/$\mathcal{B}(B_c^+\,\to\,J/\psi\mu^+\nu_\mu)$

A measurement is reported of the ratio of branching fractions $\mathcal{R}(J/\psi)=\mathcal{B}(B_c^+\,\to\,J/\psi\tau^+\nu_\tau)/\mathcal{B}(B_c^+\,\to\,J/\psi \mu^+\nu_\mu)$, where the $\tau^+$ lepton is identified in the decay mode $\tau^+\,\to\,\mu^+\nu_\mu\overline{\nu}_\tau$. This analysis uses a sample of proton-proton collision data corresponding to 3.0$\mathrm{\,fb}^{-1}$ of integrated luminosity recorded with the LHCb experiment at center-of-mass energies $7\,\mathrm{TeV}$ and $8\,\mathrm{TeV}$. A signal is found for the decay $B_c^+\,\to\,J/\psi \tau^+\nu_\tau$ at a significance of 3 standard deviations, corrected for systematic uncertainty, and the ratio of the branching fractions is measured to be $\mathcal{R}(J/\psi) = 0.71 \pm 0.17 \mathrm{\,(stat)} \pm 0.18\mathrm{\,(syst)}$. This result lies within 2 standard deviations above the range of existing predictions in the Standard Model.

==> packages.csv <==

\usepackage[separate-uncertainty=true]{siunitx}
\usepackage{bm}
\usepackage{booktabs}
\usepackage{dcolumn}
\usepackage{graphicx}
\usepackage{hyperref}
\usepackage{ifthen} 
\usepackage{longtable} 
\usepackage{suffix}
\usepackage{upgreek}
\usepackage{xspace} 

